Entanglement-Efficient Distribution of Quantum Circuits over Large-Scale Quantum Networks

Quantum computers face inherent scaling challenges, a fact that necessitates investigation of distributed quantum computing systems, whereby scaling is achieved through interconnection of smaller quantum processing units. However, connecting large numbers of QPUs will eventually result in connectivity constraints at the network level, where the difficulty of entanglement sharing increases with network path lengths. This increases the complexity of the quantum circuit partitioning problem, since the cost of generating entanglement between end nodes varies with network topologies and existing links. We address this challenge using a simple modification to existing partitioning schemes designed for all-to-all connected networks, that efficiently accounts for both of these factors. We investigate the performance in terms of entanglement requirements and optimisation time of various quantum circuits over different network topologies, achieving lower entanglement costs in the majority of cases than state-of-the-art methods. We provide techniques for scaling to large-scale quantum networks employing both network and problem coarsening. We show that coarsened methods can achieve improved solution quality in most cases with significantly lower run-times than direct partitioning methods.

==> PGF/CP/Grid/Grid_CP_2-12.dat <==
num_qubits fraction r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.200000 -0.247214 0.647214 0.019621 0.011897 0.027345 0.018182 -0.022474 0.058838
24 0.1 4.000000 1.171573 6.828427 0.092377 0.065652 0.119102 0.147405 0.048531 0.246279
32 0.1 12.600000 7.471647 17.728353 0.230018 0.182481 0.277554 0.278095 0.208042 0.348149
40 0.1 30.200000 27.919649 32.480351 0.479010 0.452961 0.505058 0.423852 0.402985 0.444719
48 0.1 50.800000 40.765061 60.834939 0.815213 0.739678 0.890749 0.494708 0.437991 0.551426
56 0.1 89.600000 85.501220 93.698780 1.436830 1.301093 1.572566 0.628195 0.605850 0.650540
64 0.1 128.600000 117.473455 139.726545 2.126889 1.891117 2.362660 0.677487 0.652549 0.702425
72 0.1 180.400000 160.975788 199.824212 3.438611 3.187398 3.689823 0.753046 0.706052 0.800040
80 0.1 265.200000 254.351037 276.048963 5.231631 5.015271 5.447991 0.882010 0.865975 0.898046
88 0.1 343.000000 333.202041 352.797959 7.052643 6.711774 7.393512 0.918020 0.898812 0.937228
96 0.1 412.600000 389.248341 435.951659 9.432130 8.988862 9.875399 0.962738 0.926261 0.999215
16 0.2 2.600000 1.705573 3.494427 0.041358 0.035202 0.047515 0.122469 0.088464 0.156474
24 0.2 17.000000 15.418861 18.581139 0.159756 0.138127 0.181385 0.322073 0.300537 0.343610
32 0.2 39.600000 37.297827 41.902173 0.391911 0.361472 0.422351 0.409935 0.396807 0.423063
40 0.2 78.200000 72.019385 84.380615 0.858940 0.795818 0.922061 0.541266 0.517159 0.565373
48 0.2 143.000000 133.382308 152.617692 1.689521 1.586110 1.792931 0.631259 0.601471 0.661047
56 0.2 231.200000 223.063662 239.336338 2.884226 2.776857 2.991595 0.770097 0.763812 0.776381
64 0.2 312.600000 301.207020 323.992980 4.445882 4.237842 4.653922 0.814270 0.784070 0.844469
72 0.2 439.000000 429.330460 448.669540 7.686500 7.176874 8.196126 0.868265 0.850915 0.885616
80 0.2 637.400000 619.970141 654.829859 10.964643 10.620224 11.309063 1.036000 1.002135 1.069865
88 0.2 791.800000 773.642357 809.957643 15.502269 14.678309 16.326229 1.053591 1.027527 1.079656
96 0.2 993.800000 956.568293 1031.031707 21.124985 20.831980 21.417990 1.105297 1.081872 1.128723
16 0.3 6.000000 4.129171 7.870829 0.051022 0.044405 0.057638 0.168567 0.126213 0.210921
24 0.3 26.600000 23.238453 29.961547 0.213436 0.206261 0.220611 0.330889 0.306981 0.354797
32 0.3 64.200000 58.059967 70.340033 0.515191 0.492789 0.537592 0.445824 0.416289 0.475358
40 0.3 134.800000 125.706046 143.893954 1.218473 1.184634 1.252312 0.583572 0.560829 0.606314
48 0.3 213.000000 205.094306 220.905694 2.485329 2.170190 2.800469 0.632749 0.618680 0.646818
56 0.3 365.400000 352.009705 378.790295 4.056018 3.726077 4.385960 0.786218 0.751227 0.821208
64 0.3 491.800000 478.045001 505.554999 6.274925 6.118223 6.431626 0.817976 0.801100 0.834852
72 0.3 683.200000 643.980107 722.419893 10.143814 9.809637 10.477991 0.901243 0.867712 0.934775
80 0.3 962.200000 956.059967 968.340033 14.494383 14.196602 14.792163 1.016069 1.010503 1.021634
88 0.3 1186.400000 1153.562521 1219.237479 20.729860 20.243343 21.216378 1.044468 1.031368 1.057568
96 0.3 1491.400000 1441.058168 1541.741832 27.744364 27.332859 28.155869 1.096747 1.071443 1.122051
16 0.4 7.800000 6.963340 8.636660 0.057828 0.055514 0.060142 0.172860 0.154636 0.191084
24 0.4 39.000000 34.363191 43.636809 0.245751 0.239548 0.251953 0.351490 0.319601 0.383379
32 0.4 85.600000 78.402778 92.797222 0.604185 0.586173 0.622198 0.439624 0.425122 0.454127
40 0.4 174.800000 162.959392 186.640608 1.883682 0.789148 2.978216 0.575454 0.547030 0.603878
48 0.4 294.400000 277.657838 311.142162 3.056077 2.599599 3.512554 0.646576 0.614747 0.678405
56 0.4 473.600000 448.266228 498.933772 4.745156 4.392174 5.098138 0.778445 0.745059 0.811830
64 0.4 655.800000 643.626258 667.973742 7.602255 7.267939 7.936571 0.813351 0.799257 0.827445
72 0.4 919.600000 891.496619 947.703381 12.205992 11.608872 12.803112 0.899514 0.880460 0.918567
80 0.4 1228.000000 1199.991073 1256.008927 18.119506 17.329083 18.909928 0.985465 0.973572 0.997358
88 0.4 1547.600000 1541.331029 1553.868971 26.594637 25.933642 27.255632 1.017506 1.002040 1.032971
96 0.4 1958.600000 1938.159843 1979.040157 36.540560 35.551160 37.529960 1.072774 1.061711 1.083837
16 0.5 11.200000 10.363340 12.036660 0.063929 0.060374 0.067483 0.189460 0.170074 0.208847
24 0.5 49.800000 46.236294 53.363706 0.269457 0.261058 0.277856 0.365887 0.350396 0.381377
32 0.5 102.800000 96.039822 109.560178 0.700079 0.673659 0.726499 0.411941 0.394385 0.429497
40 0.5 224.200000 211.134779 237.265221 1.588445 1.554480 1.622411 0.575553 0.540276 0.610829
48 0.5 346.800000 340.499206 353.100794 3.234480 3.026431 3.442530 0.614712 0.599213 0.630212
56 0.5 585.000000 561.020842 608.979158 5.291968 5.178392 5.405544 0.767611 0.744807 0.790415
64 0.5 790.400000 770.950064 809.849936 8.749407 8.523866 8.974948 0.782049 0.759468 0.804629
72 0.5 1078.800000 1053.222666 1104.377334 13.965123 13.727419 14.202828 0.850204 0.835536 0.864873
80 0.5 1478.600000 1443.233349 1513.966651 21.505937 20.906196 22.105678 0.942741 0.921847 0.963635
88 0.5 1855.800000 1818.360716 1893.239284 31.279675 30.485488 32.073861 0.966470 0.955218 0.977721
96 0.5 2347.600000 2290.125658 2405.074342 44.866055 44.032704 45.699406 1.024343 1.012178 1.036509
16 0.6 12.600000 11.459825 13.740175 0.071615 0.069992 0.073238 0.173031 0.163864 0.182197
24 0.6 53.800000 50.031711 57.568289 0.313802 0.298340 0.329264 0.321981 0.295094 0.348868
32 0.6 121.600000 114.795590 128.404410 0.827800 0.770340 0.885261 0.397421 0.384252 0.410589
40 0.6 243.200000 237.796298 248.603702 1.877786 1.818844 1.936727 0.515773 0.507518 0.524029
48 0.6 406.200000 397.911454 414.488546 3.832665 3.456821 4.208508 0.589810 0.578183 0.601438
56 0.6 647.400000 629.699718 665.100282 6.244316 6.129000 6.359633 0.697865 0.685042 0.710689
64 0.6 892.600000 881.054438 904.145562 10.498850 10.308676 10.689023 0.738287 0.725096 0.751478
72 0.6 1256.400000 1236.809186 1275.990814 16.826345 16.240729 17.411961 0.820442 0.803233 0.837650
80 0.6 1664.600000 1642.764249 1686.435751 27.835552 27.035757 28.635347 0.872741 0.861718 0.883764
88 0.6 2107.600000 2063.432138 2151.767862 40.464594 39.555642 41.373545 0.911078 0.895110 0.927047
96 0.6 2654.600000 2611.911594 2697.288406 55.110185 53.284896 56.935475 0.973488 0.956019 0.990956
16 0.7 13.600000 12.705573 14.494427 0.078632 0.076608 0.080656 0.162334 0.151152 0.173517
24 0.7 56.400000 53.433521 59.366479 0.369293 0.351586 0.386999 0.288360 0.268094 0.308625
32 0.7 128.200000 122.394830 134.005170 0.912133 0.878640 0.945626 0.368169 0.348478 0.387859
40 0.7 251.800000 239.442816 264.157184 2.194598 2.071993 2.317204 0.462083 0.434574 0.489591
48 0.7 428.600000 419.071097 438.128903 4.234288 4.069832 4.398744 0.538174 0.522023 0.554325
56 0.7 699.000000 684.840198 713.159802 7.276343 7.097670 7.455017 0.647816 0.630801 0.664830
64 0.7 927.400000 904.306711 950.493289 12.707282 12.548450 12.866114 0.651224 0.638105 0.664343
72 0.7 1310.400000 1274.243396 1346.556604 19.795272 19.135126 20.455417 0.730390 0.705986 0.754793
80 0.7 1759.200000 1740.946233 1777.453767 31.980593 31.354323 32.606863 0.794585 0.786914 0.802256
88 0.7 2201.600000 2177.845001 2225.354999 47.258743 46.491229 48.026256 0.820644 0.811778 0.829510
96 0.7 2823.800000 2785.411200 2862.188800 69.127769 67.367657 70.887881 0.880143 0.867852 0.892434
16 0.8 14.600000 12.926680 16.273320 0.095492 0.089108 0.101876 0.146701 0.129515 0.163887
24 0.8 55.200000 50.595654 59.804346 0.435375 0.388483 0.482268 0.246344 0.217738 0.274950
32 0.8 119.000000 109.566019 128.433981 1.467060 0.838478 2.095642 0.293816 0.267078 0.320554
40 0.8 248.800000 242.114194 255.485806 2.803253 2.696524 2.909983 0.391242 0.378946 0.403537
48 0.8 395.800000 378.986315 412.613685 5.577268 5.126884 6.027651 0.438608 0.420346 0.456871
56 0.8 654.600000 632.547789 676.652211 8.944672 8.789446 9.099898 0.533425 0.515867 0.550983
64 0.8 912.200000 878.842842 945.557158 15.764647 14.848628 16.680666 0.563830 0.542155 0.585505
72 0.8 1269.200000 1250.918862 1287.481138 25.803925 24.519023 27.088827 0.613881 0.604022 0.623740
80 0.8 1708.800000 1684.454569 1733.145431 40.646424 39.711085 41.581762 0.673045 0.659184 0.686907
88 0.8 2152.200000 2101.384648 2203.015352 61.009761 59.676571 62.342951 0.699448 0.679150 0.719746
96 0.8 2714.200000 2686.080612 2742.319388 89.295503 87.775826 90.815181 0.739371 0.730996 0.747746
16 0.9 11.400000 9.450641 13.349359 0.115102 0.109621 0.120582 0.101159 0.083470 0.118847
24 0.9 41.600000 40.459825 42.740175 0.564875 0.548203 0.581547 0.164837 0.160346 0.169328
32 0.9 104.800000 102.632052 106.967948 1.538744 1.436692 1.640795 0.234051 0.228550 0.239552
40 0.9 190.200000 178.486760 201.913240 3.838274 3.643239 4.033309 0.269705 0.250672 0.288738
48 0.9 319.600000 303.684599 335.515401 7.483572 7.262415 7.704728 0.312396 0.297365 0.327428
56 0.9 503.000000 493.075283 512.924717 13.024331 12.607828 13.440833 0.358972 0.352772 0.365173
64 0.9 742.400000 706.969787 777.830213 20.899927 19.900545 21.899309 0.406306 0.383030 0.429581
72 0.9 1006.400000 984.155900 1028.644100 32.974574 31.932201 34.016948 0.434769 0.423391 0.446147
80 0.9 1366.000000 1321.033346 1410.966654 52.971319 51.147860 54.794778 0.478239 0.461990 0.494487
88 0.9 1785.800000 1747.235768 1824.364232 76.680904 74.256578 79.105230 0.517183 0.504165 0.530200
96 0.9 2227.600000 2192.896974 2262.303026 112.701474 111.240514 114.162434 0.539663 0.530988 0.548337


==> PGF/CP/Grid/Grid_CP_2-12_tket.dat <==
num_qubits fraction PE_cost_mean PE_cost_lower PE_cost_upper time_PE_mean time_PE_lower time_PE_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.400000 -0.147723 0.947723 0.014277 -0.003230 0.031785 0.032051 -0.011895 0.075998
24 0.1 5.000000 0.698837 9.301163 0.018551 0.011456 0.025646 0.198529 0.053412 0.343646
32 0.1 11.600000 8.238453 14.961547 0.044120 0.036842 0.051397 0.280326 0.230423 0.330228
40 0.1 34.600000 27.265152 41.934848 0.101896 0.084791 0.119001 0.478937 0.424575 0.533300
48 0.1 61.200000 55.889633 66.510367 0.223368 0.147849 0.298887 0.580892 0.536167 0.625617
56 0.1 105.400000 98.558947 112.241053 0.326176 0.303640 0.348712 0.753565 0.714135 0.792994
64 0.1 149.600000 132.285266 166.914734 0.453751 0.407122 0.500381 0.826527 0.773660 0.879394
72 0.1 215.400000 199.753914 231.046086 0.697750 0.597823 0.797678 0.918470 0.906458 0.930483
80 0.1 345.400000 326.723812 364.076188 1.197961 1.073295 1.322626 1.145390 1.118558 1.172222
88 0.1 450.400000 422.663742 478.136258 1.742253 1.591915 1.892591 1.206068 1.169987 1.242149
96 0.1 576.400000 562.824286 589.975714 2.411720 2.220554 2.602885 1.297025 1.245032 1.349019
16 0.2 2.600000 1.459825 3.740175 0.011644 0.008891 0.014396 0.123783 0.082759 0.164808
24 0.2 23.800000 20.766850 26.833150 0.062234 0.056667 0.067801 0.399821 0.365128 0.434513
32 0.2 46.800000 40.265476 53.334524 0.124044 0.110106 0.137981 0.481878 0.442157 0.521600
40 0.2 99.800000 89.422139 110.177861 0.313554 0.267662 0.359446 0.658771 0.623673 0.693870
48 0.2 164.000000 160.683375 167.316625 0.601350 0.532340 0.670361 0.752200 0.722723 0.781677
56 0.2 280.600000 258.638670 302.561330 1.156111 1.008191 1.304032 0.929568 0.882890 0.976246
64 0.2 404.800000 387.794119 421.805881 1.684910 1.500641 1.869179 1.012084 0.983286 1.040882
72 0.2 540.800000 499.785368 581.814632 2.588100 2.225421 2.950778 1.097670 1.045078 1.150263
80 0.2 833.400000 797.243396 869.556604 4.841949 4.341602 5.342296 1.317634 1.302170 1.333099
88 0.2 1042.400000 975.263572 1109.536428 6.241906 5.752273 6.731540 1.398175 1.337039 1.459311
96 0.2 1276.000000 1255.850558 1296.149442 8.362887 7.838002 8.887771 1.426426 1.399241 1.453610
16 0.3 5.800000 3.025113 8.574887 0.023093 0.016537 0.029649 0.174329 0.118972 0.229686
24 0.3 32.200000 28.052712 36.347288 0.087627 0.078307 0.096946 0.399672 0.366857 0.432487
32 0.3 70.600000 65.620040 75.579960 0.227315 0.181612 0.273019 0.488752 0.459764 0.517740
40 0.3 153.600000 149.440673 157.759327 0.560551 0.481504 0.639599 0.698500 0.674602 0.722398
48 0.3 262.800000 247.944025 277.655975 1.145442 1.058736 1.232148 0.782563 0.740761 0.824365
56 0.3 416.600000 402.219458 430.980542 2.059323 1.766628 2.352017 0.923710 0.900900 0.946520
64 0.3 612.800000 589.926434 635.673566 3.700605 3.447118 3.954091 1.010498 0.991052 1.029944
72 0.3 825.200000 783.754856 866.645144 5.965661 5.332442 6.598881 1.074209 1.036038 1.112380
80 0.3 1181.400000 1161.821951 1200.978049 9.269841 8.777917 9.761765 1.258231 1.239165 1.277297
88 0.3 1426.000000 1389.716395 1462.283605 12.581985 11.859690 13.304280 1.262279 1.252067 1.272492
96 0.3 1841.600000 1791.857664 1891.342336 18.701215 17.415664 19.986766 1.356445 1.327771 1.385120
16 0.4 9.600000 8.705573 10.494427 0.028916 0.025585 0.032246 0.205470 0.185706 0.225234
24 0.4 44.000000 40.192113 47.807887 0.133530 0.118899 0.148162 0.411664 0.388397 0.434931
32 0.4 96.600000 90.743380 102.456620 0.365458 0.336014 0.394902 0.480991 0.449897 0.512085
40 0.4 205.000000 190.577795 219.422205 0.899529 0.842791 0.956267 0.660247 0.628421 0.692072
48 0.4 332.000000 312.622178 351.377822 1.944159 1.652954 2.235363 0.736679 0.710930 0.762428
56 0.4 544.200000 523.219056 565.180944 3.569379 3.476429 3.662328 0.897448 0.863635 0.931261
64 0.4 743.200000 729.776141 756.623859 5.756630 5.353087 6.160173 0.924931 0.904095 0.945768
72 0.4 1019.400000 1012.168126 1026.631874 9.721223 8.858173 10.584274 1.001408 0.995031 1.007785
80 0.4 1421.200000 1408.883345 1433.516655 15.859573 14.926802 16.792345 1.139989 1.126860 1.153119
88 0.4 1831.800000 1803.459217 1860.140783 23.136392 21.298181 24.974604 1.198354 1.185293 1.211416
96 0.4 2274.800000 2237.682619 2311.917381 33.634472 31.246052 36.022891 1.246442 1.221766 1.271119
16 0.5 10.600000 9.459825 11.740175 0.035672 0.029068 0.042277 0.185102 0.173485 0.196720
24 0.5 54.400000 52.326356 56.473644 0.174646 0.151217 0.198075 0.383507 0.361374 0.405640
32 0.5 115.200000 109.750229 120.649771 0.492294 0.452144 0.532445 0.463289 0.450146 0.476432
40 0.5 234.800000 226.571999 243.028001 1.248884 1.185756 1.312012 0.603761 0.583710 0.623812
48 0.5 374.800000 363.367590 386.232410 2.522939 2.357129 2.688749 0.669051 0.656463 0.681639
56 0.5 622.000000 597.668950 646.331050 5.141638 4.957783 5.325494 0.814409 0.782698 0.846121
64 0.5 855.200000 822.770076 887.629924 8.130474 7.350241 8.910708 0.847992 0.814798 0.881186
72 0.5 1162.200000 1136.418223 1187.981777 13.840295 13.440422 14.240167 0.908441 0.882011 0.934870
80 0.5 1611.200000 1582.395486 1640.004514 22.139946 21.173049 23.106843 1.031673 1.011805 1.051542
88 0.5 2003.600000 1964.404337 2042.795663 32.856797 31.399746 34.313848 1.047740 1.033746 1.061733
96 0.5 2528.200000 2488.397990 2568.002010 50.213768 47.753986 52.673550 1.111619 1.090924 1.132313
16 0.6 13.800000 12.704555 14.895445 0.059281 0.044715 0.073846 0.183235 0.168468 0.198002
24 0.6 58.600000 54.562674 62.637326 0.233833 0.209623 0.258043 0.351687 0.330307 0.373067
32 0.6 122.200000 117.818220 126.581780 0.607375 0.540004 0.674747 0.411088 0.392675 0.429500
40 0.6 249.600000 239.145336 260.054664 1.959581 1.271899 2.647263 0.533151 0.512907 0.553395
48 0.6 403.400000 392.945336 413.854664 3.353517 3.270826 3.436208 0.597352 0.579616 0.615088
56 0.6 640.200000 633.221461 647.178539 6.489967 6.034606 6.945327 0.689097 0.670587 0.707608
64 0.6 883.600000 865.370902 901.829098 11.421382 10.774810 12.067954 0.724318 0.702411 0.746225
72 0.6 1198.800000 1183.366271 1214.233729 17.953058 17.199182 18.706934 0.789998 0.775798 0.804199
80 0.6 1670.400000 1626.750258 1714.049742 31.053907 29.052090 33.055725 0.878342 0.862783 0.893901
88 0.6 2092.600000 2044.847513 2140.352487 44.829903 43.956257 45.703548 0.909785 0.888237 0.931333
96 0.6 2609.800000 2569.885091 2649.714909 65.068764 62.098109 68.039420 0.955913 0.934716 0.977109
16 0.7 13.200000 12.104555 14.295445 0.052366 0.039392 0.065341 0.150515 0.136513 0.164518
24 0.7 60.200000 57.710020 62.689980 0.288201 0.259573 0.316829 0.301038 0.291357 0.310718
32 0.7 128.400000 125.890020 130.909980 0.684331 0.625298 0.743363 0.368163 0.359268 0.377058
40 0.7 257.400000 250.522500 264.277500 1.969516 1.883589 2.055443 0.471223 0.450171 0.492275
48 0.7 409.800000 400.120124 419.479876 4.577386 3.672794 5.481978 0.516671 0.496407 0.536936
56 0.7 634.200000 623.750120 644.649880 8.394175 8.066197 8.722153 0.587658 0.573072 0.602245
64 0.7 864.200000 853.774071 874.625929 14.965223 13.144071 16.786374 0.608612 0.600364 0.616861
72 0.7 1179.600000 1166.435654 1192.764346 23.261441 22.651698 23.871184 0.653312 0.646788 0.659835
80 0.7 1578.800000 1537.578646 1620.021354 38.827411 36.871160 40.783663 0.709681 0.687057 0.732305
88 0.7 1968.600000 1923.752481 2013.447519 59.560388 57.633779 61.486997 0.733228 0.710582 0.755873
96 0.7 2510.400000 2479.866412 2540.933588 84.081444 80.993327 87.169561 0.787744 0.775871 0.799617
16 0.8 12.600000 11.459825 13.740175 0.062287 0.048834 0.075740 0.128755 0.115685 0.141825
24 0.8 55.200000 50.081406 60.318594 0.300018 0.287611 0.312424 0.247316 0.222268 0.272364
32 0.8 115.600000 107.802565 123.397435 0.809693 0.781604 0.837782 0.290166 0.268604 0.311728
40 0.8 228.600000 219.418497 237.781503 2.331389 1.777629 2.885149 0.362119 0.346010 0.378227
48 0.8 350.000000 343.366750 356.633250 4.358603 4.204095 4.513111 0.382359 0.375012 0.389705
56 0.8 566.400000 557.137171 575.662829 9.363412 8.098495 10.628328 0.455982 0.444149 0.467815
64 0.8 761.600000 744.605883 778.594117 15.014678 14.730764 15.298591 0.471118 0.460427 0.481809
72 0.8 1041.800000 1008.933604 1074.666396 26.472005 24.719611 28.224398 0.507198 0.486865 0.527531
80 0.8 1447.600000 1427.881988 1467.318012 41.238863 39.885809 42.591917 0.571706 0.567228 0.576184
88 0.8 1711.200000 1657.499907 1764.900093 61.137984 59.532906 62.743062 0.555941 0.537358 0.574525
96 0.8 2217.800000 2169.094764 2266.505236 90.088015 88.095424 92.080605 0.606216 0.591829 0.620604
16 0.9 11.200000 10.363340 12.036660 0.066600 0.058976 0.074224 0.103117 0.093778 0.112456
24 0.9 45.600000 39.251772 51.948228 0.304719 0.298577 0.310861 0.180748 0.152764 0.208731
32 0.9 93.200000 90.085518 96.314482 0.892515 0.874063 0.910968 0.204264 0.195747 0.212781
40 0.9 168.800000 159.381932 178.218068 2.092015 2.069629 2.114402 0.235959 0.220357 0.251561
48 0.9 244.600000 232.504546 256.695454 4.176637 3.932720 4.420553 0.238228 0.224174 0.252282
56 0.9 410.800000 388.135049 433.464951 8.800989 8.440506 9.161472 0.293604 0.277234 0.309974
64 0.9 551.000000 526.958369 575.041631 15.361696 14.946847 15.776544 0.300986 0.287229 0.314743
72 0.9 759.400000 715.464820 803.335180 25.928358 23.780095 28.076622 0.327820 0.308670 0.346971
80 0.9 1096.600000 1007.834579 1185.365421 48.673353 46.993078 50.353627 0.383756 0.351084 0.416429
88 0.9 1287.400000 1238.020855 1336.779145 68.679076 63.956812 73.401340 0.371952 0.356402 0.387502
96 0.9 1574.200000 1515.875905 1632.524095 95.047938 91.858594 98.237283 0.381806 0.367186 0.396426


==> PGF/CP/Linear/Linear_CP_2-12.dat <==
num_qubits fraction r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.000000 0.000000 0.000000 0.019594 0.015456 0.023731 0.000000 0.000000 0.000000
24 0.1 2.800000 1.704555 3.895445 0.075230 0.066482 0.083977 0.114407 0.092327 0.136487
32 0.1 11.800000 7.775078 15.824922 0.204708 0.169734 0.239682 0.275576 0.210161 0.340991
40 0.1 36.000000 28.384227 43.615773 0.478664 0.416787 0.540542 0.490526 0.430937 0.550114
48 0.1 61.200000 49.767590 72.632410 0.843530 0.768645 0.918415 0.600393 0.518590 0.682197
56 0.1 123.800000 114.435172 133.164828 1.566567 1.423848 1.709286 0.842116 0.796874 0.887358
64 0.1 202.000000 182.635083 221.364917 2.299982 2.080909 2.519054 1.049142 0.991470 1.106814
72 0.1 308.600000 294.098276 323.101724 3.858883 3.661619 4.056147 1.232743 1.165292 1.300193
80 0.1 405.200000 384.302632 426.097368 5.272705 4.990557 5.554853 1.346572 1.313481 1.379662
88 0.1 569.000000 530.418917 607.581083 7.559784 7.138143 7.981424 1.532268 1.466687 1.597848
96 0.1 758.400000 713.927537 802.872463 9.791630 9.110183 10.473078 1.718604 1.672236 1.764973
16 0.2 3.200000 1.716760 4.683240 0.043114 0.039499 0.046729 0.139928 0.081321 0.198535
24 0.2 17.600000 15.191681 20.008319 0.175110 0.162921 0.187300 0.328138 0.300482 0.355794
32 0.2 45.400000 43.097827 47.702173 0.434167 0.410709 0.457626 0.488965 0.459329 0.518602
40 0.2 96.200000 92.365942 100.034058 0.884463 0.787298 0.981628 0.641711 0.623464 0.659957
48 0.2 181.800000 164.560510 199.039490 1.946877 1.520460 2.373294 0.800678 0.743336 0.858020
56 0.2 303.600000 295.802565 311.397435 3.504939 2.638448 4.371431 1.012915 0.988303 1.037526
64 0.2 453.000000 415.290585 490.709415 4.582229 4.431054 4.733404 1.172236 1.127732 1.216740
72 0.2 681.600000 637.568193 725.631807 8.085972 6.727632 9.444311 1.370768 1.310255 1.431280
80 0.2 1027.400000 1009.870026 1044.929974 12.152336 10.555366 13.749307 1.634883 1.558742 1.711025
88 0.2 1347.800000 1310.101194 1385.498806 15.341597 14.793745 15.889449 1.804464 1.750463 1.858464
96 0.2 1767.800000 1705.947757 1829.652243 21.266318 19.750579 22.782057 1.972199 1.904378 2.040020
16 0.3 6.200000 4.716760 7.683240 0.051408 0.048027 0.054788 0.167777 0.138787 0.196767
24 0.3 27.400000 23.362674 31.437326 0.203214 0.191810 0.214619 0.345181 0.318496 0.371867
32 0.3 76.800000 72.837677 80.762323 0.522704 0.496735 0.548674 0.517705 0.496444 0.538967
40 0.3 162.600000 146.037995 179.162005 1.301644 1.261635 1.341652 0.691844 0.646743 0.736945
48 0.3 285.800000 280.081609 291.518391 2.275543 2.163565 2.387521 0.869735 0.845398 0.894073
56 0.3 479.800000 464.109238 495.490762 3.794578 3.660742 3.928415 1.055022 1.014852 1.095193
64 0.3 736.600000 712.334799 760.865201 6.532411 6.364472 6.700350 1.211695 1.186393 1.236997
72 0.3 1119.000000 1091.134250 1146.865750 10.221586 9.821248 10.621923 1.471852 1.443702 1.500002
80 0.3 1464.800000 1418.857645 1510.742355 15.054441 14.679354 15.429527 1.607833 1.597811 1.617855
88 0.3 2067.800000 1993.236604 2142.363396 21.882716 20.934315 22.831116 1.787839 1.733079 1.842598
96 0.3 2648.400000 2591.489544 2705.310456 29.810685 29.377906 30.243463 1.938821 1.898250 1.979393
16 0.4 8.000000 7.000000 9.000000 0.057211 0.054109 0.060314 0.170093 0.145387 0.194799
24 0.4 36.800000 32.361532 41.238468 0.238311 0.230304 0.246317 0.340927 0.309314 0.372540
32 0.4 102.800000 93.872514 111.727486 0.626683 0.607384 0.645982 0.516393 0.497300 0.535486
40 0.4 216.600000 199.783342 233.416658 1.463779 1.438177 1.489381 0.694761 0.659920 0.729602
48 0.4 387.000000 366.275618 407.724382 2.751474 2.700314 2.802634 0.862798 0.815086 0.910510
56 0.4 631.000000 611.973702 650.026298 5.439471 4.414529 6.464414 1.040846 1.007150 1.074542
64 0.4 937.600000 897.960373 977.239627 7.906103 7.271233 8.540974 1.159237 1.126158 1.192316
72 0.4 1423.400000 1379.198190 1467.601810 12.535103 12.026153 13.044053 1.407550 1.368608 1.446493
80 0.4 1929.400000 1862.319451 1996.480549 19.070842 18.089256 20.052428 1.527329 1.503296 1.551363
88 0.4 2651.200000 2598.231141 2704.168859 26.992916 26.482138 27.503694 1.725584 1.682771 1.768397
96 0.4 3436.400000 3350.572848 3522.227152 38.175333 37.768847 38.581818 1.886512 1.863335 1.909689
16 0.5 11.400000 9.883425 12.916575 0.065818 0.064196 0.067439 0.182303 0.162714 0.201891
24 0.5 49.000000 46.450490 51.549510 0.267045 0.256208 0.277882 0.354078 0.327574 0.380581
32 0.5 124.000000 120.062996 127.937004 0.711491 0.654239 0.768743 0.504014 0.493118 0.514910
40 0.5 257.800000 248.733578 266.866422 1.662298 1.577128 1.747469 0.658226 0.629246 0.687206
48 0.5 450.200000 432.672878 467.727122 3.038836 2.994480 3.083191 0.819655 0.792781 0.846528
56 0.5 776.000000 742.250926 809.749074 5.372704 5.322161 5.423248 0.998207 0.970550 1.025864
64 0.5 1138.600000 1102.728005 1174.471995 9.134696 8.987979 9.281414 1.124245 1.099952 1.148538
72 0.5 1738.800000 1693.460172 1784.139828 15.189466 14.514938 15.863995 1.363007 1.325795 1.400219
80 0.5 2303.800000 2256.553836 2351.046164 22.578267 21.953372 23.203163 1.457310 1.432401 1.482219
88 0.5 3104.000000 3071.727721 3136.272279 31.982454 30.787847 33.177061 1.622743 1.603918 1.641568
96 0.5 4005.200000 3957.385776 4053.014224 46.167889 44.615293 47.720485 1.749220 1.715561 1.782879
16 0.6 12.800000 11.704555 13.895445 0.070812 0.068843 0.072782 0.177259 0.162867 0.191652
24 0.6 54.200000 51.425113 56.974887 0.308792 0.296383 0.321200 0.329787 0.312452 0.347121
32 0.6 139.600000 133.096155 146.103845 0.819376 0.781191 0.857561 0.461891 0.445251 0.478530
40 0.6 288.400000 274.935231 301.864769 2.378627 1.327105 3.430148 0.618165 0.588889 0.647441
48 0.6 516.800000 504.025024 529.574976 3.710256 3.594819 3.825693 0.764021 0.749744 0.778299
56 0.6 841.200000 811.013910 871.386090 6.670021 6.204837 7.135206 0.908867 0.865224 0.952510
64 0.6 1254.400000 1221.868477 1286.931523 11.376787 10.842292 11.911281 1.031520 0.996990 1.066049
72 0.6 1867.400000 1838.094710 1896.705290 17.770152 17.286183 18.254121 1.215736 1.199722 1.231749
80 0.6 2532.400000 2496.257228 2568.542772 27.732527 26.630446 28.834608 1.327662 1.302264 1.353060
88 0.6 3428.600000 3345.543995 3511.656005 39.422623 38.394985 40.450262 1.492428 1.461386 1.523470
96 0.6 4411.600000 4309.956997 4513.243003 58.091735 56.710400 59.473070 1.614343 1.588792 1.639895
16 0.7 13.400000 12.259825 14.540175 0.082805 0.078221 0.087389 0.157477 0.144245 0.170710
24 0.7 57.600000 54.992319 60.207681 0.362617 0.343338 0.381896 0.289575 0.267281 0.311868
32 0.7 144.000000 133.975031 154.024969 0.935727 0.903834 0.967619 0.412407 0.386462 0.438353
40 0.7 303.000000 291.210174 314.789826 2.264202 2.189743 2.338662 0.549262 0.526360 0.572163
48 0.7 513.200000 507.267041 519.132959 4.405222 4.237636 4.572809 0.648642 0.643404 0.653879
56 0.7 853.200000 825.089504 881.310496 7.693534 7.581874 7.805193 0.784809 0.763761 0.805856
64 0.7 1270.600000 1214.188122 1327.011878 13.068574 12.915604 13.221544 0.897988 0.855545 0.940431
72 0.7 1836.800000 1791.664648 1881.935352 20.914871 20.456612 21.373130 1.024935 0.997891 1.051979
80 0.7 2547.200000 2519.965830 2574.434170 34.187771 33.066222 35.309320 1.153505 1.135612 1.171399
88 0.7 3428.400000 3366.148092 3490.651908 50.689573 49.385342 51.993804 1.269854 1.242714 1.296993
96 0.7 4391.400000 4339.807365 4442.992635 74.634975 72.466369 76.803582 1.370104 1.347461 1.392747
16 0.8 12.800000 11.963340 13.636660 0.097858 0.093927 0.101790 0.133378 0.120556 0.146200
24 0.8 54.600000 53.083425 56.116575 0.426972 0.415215 0.438729 0.245960 0.239653 0.252267
32 0.8 131.000000 126.152320 135.847680 1.226381 1.164946 1.287815 0.322515 0.304790 0.340239
40 0.8 273.400000 258.523845 288.276155 2.964842 2.597489 3.332195 0.433726 0.409433 0.458018
48 0.8 481.800000 455.690615 507.909385 5.847724 5.056240 6.639207 0.531743 0.499211 0.564275
56 0.8 788.800000 764.743816 812.856184 9.520346 8.850177 10.190516 0.637854 0.613049 0.662658
64 0.8 1159.000000 1105.018522 1212.981478 16.162162 15.443585 16.880738 0.718331 0.683485 0.753177
72 0.8 1666.800000 1621.168870 1712.431130 25.778693 24.684068 26.873317 0.816419 0.790993 0.841846
80 0.8 2311.400000 2282.671965 2340.128035 40.433193 39.707139 41.159246 0.911639 0.902015 0.921263
88 0.8 3132.800000 3044.835803 3220.764197 59.775798 58.025175 61.526421 1.018430 0.984391 1.052468
96 0.8 4007.800000 3894.165938 4121.434062 88.645823 86.670464 90.621183 1.096598 1.058766 1.134429
16 0.9 11.400000 10.505573 12.294427 0.126888 0.108954 0.144823 0.102299 0.095043 0.109555
24 0.9 43.400000 38.950281 47.849719 0.587231 0.536883 0.637579 0.171692 0.154148 0.189236
32 0.9 100.200000 93.859653 106.540347 1.664581 1.599268 1.729894 0.220824 0.206493 0.235156
40 0.9 208.000000 194.071612 221.928388 4.106297 3.560856 4.651739 0.292403 0.274050 0.310756
48 0.9 346.200000 316.506566 375.893434 8.106836 7.130284 9.083389 0.337787 0.305723 0.369852
56 0.9 589.600000 569.755605 609.444395 12.869845 12.314976 13.424714 0.423235 0.407792 0.438677
64 0.9 841.600000 818.669671 864.530329 22.404660 21.735841 23.073479 0.461179 0.445749 0.476609
72 0.9 1260.000000 1232.815446 1287.184554 33.507037 32.937238 34.076836 0.546379 0.533253 0.559506
80 0.9 1643.200000 1566.586033 1719.813967 51.917316 50.152063 53.682570 0.573029 0.545172 0.600887
88 0.9 2238.400000 2167.821675 2308.978325 76.332405 74.984606 77.680204 0.646630 0.625227 0.668033
96 0.9 2825.000000 2686.214194 2963.785806 116.090572 112.821411 119.359734 0.683992 0.648673 0.719311


==> PGF/CP/Linear/Linear_CP_2-12_tket.dat <==
num_qubits fraction PE_cost_mean PE_cost_lower PE_cost_upper time_PE_mean time_PE_lower time_PE_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.200000 -0.247214 0.647214 0.010617 0.000224 0.021010 0.014286 -0.017658 0.046230
24 0.1 3.600000 0.992319 6.207681 0.019395 0.014716 0.024075 0.141924 0.078848 0.205000
32 0.1 14.400000 12.097827 16.702173 0.045950 0.039108 0.052792 0.341681 0.320883 0.362478
40 0.1 32.400000 29.698149 35.101851 0.096958 0.092549 0.101366 0.496889 0.469374 0.524404
48 0.1 87.200000 74.269416 100.130584 0.232620 0.145144 0.320095 0.804093 0.758974 0.849213
56 0.1 136.200000 119.475766 152.924234 0.325012 0.271886 0.378139 0.980409 0.913488 1.047330
64 0.1 224.800000 207.116675 242.483325 0.580276 0.495501 0.665051 1.172385 1.125749 1.219022
72 0.1 346.600000 314.822650 378.377350 0.849078 0.735085 0.963072 1.440695 1.376841 1.504548
80 0.1 470.400000 420.577314 520.222686 1.359269 1.222562 1.495976 1.612219 1.506268 1.718169
88 0.1 653.200000 635.687148 670.712852 2.161492 1.738491 2.584494 1.817669 1.762892 1.872447
96 0.1 932.800000 900.734442 964.865558 3.005848 2.730258 3.281438 2.129445 2.089856 2.169034
16 0.2 2.400000 1.505573 3.294427 0.012408 0.010785 0.014032 0.119497 0.072419 0.166574
24 0.2 16.600000 12.885165 20.314835 0.052266 0.043853 0.060679 0.326381 0.284975 0.367787
32 0.2 51.000000 44.071797 57.928203 0.152237 0.119809 0.184664 0.529643 0.487849 0.571437
40 0.2 110.800000 99.951037 121.648963 0.338672 0.290147 0.387197 0.760718 0.712393 0.809044
48 0.2 198.000000 184.343500 211.656500 0.789933 0.394318 1.185548 0.959493 0.928273 0.990713
56 0.2 354.600000 334.945484 374.254516 1.315372 1.154081 1.476662 1.160196 1.105573 1.214820
64 0.2 546.600000 505.304722 587.895278 2.083438 1.885698 2.281179 1.419335 1.338790 1.499880
72 0.2 828.600000 773.856964 883.343036 3.454932 2.840172 4.069692 1.663494 1.618016 1.708971
80 0.2 1131.200000 1096.787793 1165.612207 5.147052 4.961362 5.332743 1.856588 1.797850 1.915325
88 0.2 1809.600000 1760.647983 1858.552017 8.723322 8.208785 9.237859 2.383780 2.316741 2.450820
96 0.2 2078.800000 1962.096530 2195.503470 11.038228 9.995063 12.081392 2.331468 2.169020 2.493917
16 0.30000000000000004 6.200000 4.411146 7.988854 0.021731 0.017734 0.025728 0.178890 0.147464 0.210316
24 0.30000000000000004 29.000000 24.152320 33.847680 0.089257 0.073158 0.105356 0.378074 0.341745 0.414404
32 0.30000000000000004 87.800000 85.310020 90.289980 0.273075 0.241850 0.304300 0.608175 0.593044 0.623307
40 0.30000000000000004 181.800000 171.715358 191.884642 0.606298 0.520029 0.692568 0.797457 0.744020 0.850894
48 0.30000000000000004 328.000000 312.157020 343.842980 1.293057 1.138855 1.447260 0.978103 0.952860 1.003347
56 0.30000000000000004 560.200000 541.366519 579.033481 2.740003 2.251852 3.228153 1.224492 1.190621 1.258364
64 0.30000000000000004 818.800000 798.386769 839.213231 4.399821 3.993932 4.805711 1.395716 1.358369 1.433063
72 0.30000000000000004 1238.600000 1185.493503 1291.706497 6.934125 6.220532 7.647718 1.631451 1.605236 1.657665
80 0.30000000000000004 1706.600000 1665.877770 1747.322230 11.151501 10.544134 11.758869 1.819807 1.763558 1.876055
88 0.30000000000000004 2309.200000 2249.936183 2368.463817 16.665196 15.487861 17.842531 2.011955 1.979470 2.044440
96 0.30000000000000004 2988.400000 2916.714576 3060.085424 23.115600 21.871396 24.359804 2.226845 2.174084 2.279605
16 0.4 9.200000 8.104555 10.295445 0.030291 0.024356 0.036226 0.199440 0.170432 0.228448
24 0.4 44.200000 39.130483 49.269517 0.145589 0.130990 0.160187 0.383038 0.348583 0.417494
32 0.4 109.200000 105.113437 113.286563 0.391011 0.345157 0.436864 0.563045 0.541151 0.584938
40 0.4 236.600000 222.987506 250.212494 1.009215 0.917253 1.101176 0.780567 0.753883 0.807251
48 0.4 417.400000 409.381272 425.418728 2.244784 2.100675 2.388892 0.929089 0.906947 0.951231
56 0.4 704.600000 683.688281 725.511719 4.349990 4.063689 4.636291 1.147317 1.127197 1.167437
64 0.4 1085.800000 1069.392685 1102.207315 7.805319 7.365236 8.245402 1.323980 1.298166 1.349794
72 0.4 1532.000000 1506.612995 1557.387005 12.099565 11.433920 12.765210 1.491636 1.464062 1.519211
80 0.4 2122.000000 2097.802893 2146.197107 18.651819 18.079669 19.223968 1.696764 1.653701 1.739827
88 0.4 2847.400000 2803.824778 2890.975222 27.371411 26.609214 28.133608 1.869470 1.838317 1.900624
96 0.4 3700.400000 3658.141273 3742.658727 41.556155 39.901009 43.211302 2.028313 1.999486 2.057140
16 0.5 10.400000 9.505573 11.294427 0.035116 0.028557 0.041675 0.185075 0.164758 0.205391
24 0.5 49.800000 45.652712 53.947288 0.171652 0.151408 0.191895 0.350731 0.317008 0.384453
32 0.5 139.600000 131.581272 147.618728 0.601615 0.532563 0.670668 0.553248 0.528175 0.578322
40 0.5 286.200000 273.153928 299.246072 1.492173 1.398200 1.586145 0.728050 0.701249 0.754851
48 0.5 480.600000 471.951301 489.248699 3.071820 2.865301 3.278338 0.859584 0.843252 0.875915
56 0.5 780.400000 766.211977 794.588023 6.233370 5.458754 7.007987 1.009601 0.993200 1.026001
64 0.5 1171.600000 1137.905787 1205.294213 10.211674 9.577016 10.846331 1.172771 1.134728 1.210815
72 0.5 1737.200000 1716.219056 1758.180944 17.462428 16.531097 18.393759 1.359322 1.351557 1.367087
80 0.5 2367.600000 2315.867032 2419.332968 26.306595 25.439154 27.174036 1.492255 1.461287 1.523223
88 0.5 3198.800000 3135.612185 3261.987815 40.313919 38.420623 42.207215 1.676666 1.647433 1.705899
96 0.5 4137.400000 4064.131316 4210.668684 58.858311 55.779371 61.937250 1.810654 1.783427 1.837882
16 0.6000000000000001 12.000000 10.585786 13.414214 0.053291 0.043364 0.063218 0.157359 0.135087 0.179630
24 0.6000000000000001 53.800000 50.166820 57.433180 0.222774 0.205419 0.240128 0.323730 0.299400 0.348059
32 0.6000000000000001 140.000000 135.309584 144.690416 0.708189 0.614203 0.802174 0.469614 0.442137 0.497092
40 0.6000000000000001 286.200000 279.293481 293.106519 2.121120 1.721715 2.520525 0.615486 0.603083 0.627890
48 0.6000000000000001 509.000000 501.964376 516.035624 4.338029 4.034507 4.641550 0.742242 0.717253 0.767232
56 0.6000000000000001 825.600000 801.939907 849.260093 8.345134 7.984010 8.706258 0.888789 0.862230 0.915349
64 0.6000000000000001 1231.200000 1195.630350 1266.769650 14.439520 13.676817 15.202222 1.021438 0.987305 1.055572
72 0.6000000000000001 1795.800000 1761.782358 1829.817642 23.341521 22.074778 24.608264 1.167128 1.134696 1.199559
80 0.6000000000000001 2494.600000 2453.045217 2536.154783 36.602526 35.265364 37.939689 1.317922 1.306495 1.329350
88 0.6000000000000001 3319.400000 3302.172116 3336.627884 55.635865 52.307702 58.964028 1.438704 1.420844 1.456564
96 0.6000000000000001 4281.800000 4226.766374 4336.833626 76.654195 74.766123 78.542267 1.555883 1.530075 1.581690
16 0.7000000000000001 13.000000 11.775255 14.224745 0.056640 0.045387 0.067893 0.149075 0.135733 0.162417
24 0.7000000000000001 54.000000 50.759630 57.240370 0.261395 0.245181 0.277610 0.274339 0.253107 0.295571
32 0.7000000000000001 138.600000 131.722500 145.477500 0.824203 0.772672 0.875734 0.396711 0.366141 0.427280
40 0.7000000000000001 278.600000 267.141379 290.058621 2.066790 2.002096 2.131483 0.504170 0.476034 0.532306
48 0.7000000000000001 496.200000 482.517895 509.882105 4.818653 4.412156 5.225149 0.622627 0.595826 0.649428
56 0.7000000000000001 788.400000 773.915526 802.884474 8.970000 8.808632 9.131369 0.726972 0.710261 0.743684
64 0.7000000000000001 1200.400000 1181.001546 1219.798454 16.518692 16.088695 16.948688 0.844124 0.826642 0.861607
72 0.7000000000000001 1757.600000 1705.789769 1809.410231 28.552772 28.254408 28.851136 0.984296 0.952637 1.015954
80 0.7000000000000001 2364.000000 2328.048644 2399.951356 46.357622 44.233613 48.481630 1.064072 1.044391 1.083752
88 0.7000000000000001 3110.800000 3065.548481 3156.051519 71.082316 67.732656 74.431976 1.153069 1.139057 1.167082
96 0.7000000000000001 4137.200000 4052.496399 4221.903601 108.958147 105.321186 112.595107 1.299997 1.266712 1.333282
16 0.8 12.600000 11.705573 13.494427 0.059044 0.049376 0.068712 0.133165 0.121209 0.145122
24 0.8 49.800000 45.141674 54.458326 0.288611 0.264281 0.312940 0.218162 0.194378 0.241947
32 0.8 126.000000 117.663334 134.336666 0.867289 0.817781 0.916796 0.314783 0.288187 0.341380
40 0.8 252.800000 244.976957 260.623043 2.260206 2.178251 2.342161 0.403247 0.389842 0.416651
48 0.8 442.800000 434.850157 450.749843 5.736867 5.127478 6.346256 0.487423 0.474928 0.499918
56 0.8 683.600000 666.932667 700.267333 10.657934 9.974541 11.341327 0.551654 0.537989 0.565319
64 0.8 1022.600000 1003.434928 1041.765072 21.892703 20.957365 22.828040 0.626663 0.611901 0.641426
72 0.8 1496.600000 1471.020712 1522.179288 33.095448 31.811010 34.379885 0.727918 0.708998 0.746838
80 0.8 2028.800000 1965.993153 2091.606847 53.615784 51.740865 55.490703 0.793956 0.766230 0.821681
88 0.8 2668.400000 2632.333395 2704.466605 81.423029 78.306240 84.539819 0.867314 0.857001 0.877627
96 0.8 3531.800000 3455.372256 3608.227744 124.459240 120.351645 128.566834 0.966325 0.943848 0.988802
16 0.9 11.200000 9.716760 12.683240 0.066920 0.059985 0.073855 0.100153 0.084341 0.115964
24 0.9 39.800000 33.825052 45.774948 0.317469 0.302753 0.332185 0.156946 0.131381 0.182510
32 0.9 96.400000 87.218497 105.581503 0.921592 0.868941 0.974244 0.213682 0.194422 0.232942
40 0.9 186.000000 176.592556 195.407444 2.188748 2.130268 2.247228 0.260650 0.247485 0.273814
48 0.9 310.400000 296.389290 324.410710 4.974818 4.803377 5.146259 0.301818 0.288526 0.315111
56 0.9 461.600000 430.595162 492.604838 11.323505 10.492111 12.154899 0.329591 0.305495 0.353687
64 0.9 720.800000 681.048270 760.551730 21.925835 20.078178 23.773492 0.394924 0.373015 0.416833
72 0.9 1045.400000 997.668459 1093.131541 37.058621 34.978374 39.138868 0.452324 0.428793 0.475855
80 0.9 1412.200000 1400.026258 1424.373742 61.081934 56.780687 65.383181 0.493135 0.487490 0.498781
88 0.9 1836.800000 1731.207860 1942.392140 90.900898 85.673945 96.127851 0.529586 0.497810 0.561362
96 0.9 2445.000000 2338.818552 2551.181448 126.337838 117.561040 135.114635 0.592906 0.566250 0.619563


==> PGF/CP/NetCoarse/Comparison/Grid/NetCoarse_CP_2-12.dat <==
num_qubits num_partitions r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper 
256 4 7434.800000 7406.327206 7463.272794 104.865654 102.873672 106.857636 
256 16 21533.000000 21531.585786 21534.414214 712.416847 706.870615 717.963079 


==> PGF/CP/NetCoarse/Comparison/Linear/NetCoarse_CP_2-12.dat <==
num_qubits num_partitions r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper 
256 4 9219.000 9219.000 9219.000 122.257 122.257 122.257 
256 16 42999.000000 42999.000000 42999.000000 1140.335987 1140.335987 1140.335987 


==> PGF/CP/NetCoarse/Grid/NetCoarse_CP_2-12.dat <==
num_qubits num_partitions r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper 
256 4 13015.000000 13015.000000 13015.000000 176.4 176.4 176.4
256 16 25998.000000 25998.255567 25998.255567 276.824579000473 276.824579000473 276.824579000473
256 64 113646.600000 112152.972603 115140.227397 500.011929 500.689999 500.333860 


==> PGF/CP/NetCoarse/Linear/NetCoarse_CP_2-12.dat <==
num_qubits num_partitions r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper 
256 4 10643.000000 10643.000000 10643.000000 179.00000 179.00000 179.00000 
256 16 33567.000000 33567.000000 33567.0000000 361.22969794273376 361.22969794273376 361.22969794273376
256 64 169810.400000 169103.865287 170516.934713 697.916185 695.351645 695.480724 


==> PGF/CP/NetCoarse/new_results/direct_mean_results_128_grid.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 4092.0 2863.0 1839.0 14.308506965637207
8 6926.0 5011.0 3366.0 37.16909384727478
16 9649.0 7253.0 5068.0 118.30611395835876
32 13632.0 10698.0 10698.0 0.0
64 18002.0 14365.0 14365.0 0.0


==> PGF/CP/NetCoarse/new_results/direct_mean_results_128_linear.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 5082.0 3321.0 2259.0 15.152664184570312
8 10183.0 6574.0 4926.0 41.62704396247864
16 19303.0 12526.0 9764.0 131.13145995140076
32 34823.0 22459.0 22459.0 0.0
64 58600.0 37853.0 37853.0 0.0


==> PGF/CP/NetCoarse/new_results/direct_mean_results_256_grid.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 16273.0 11420.0 7529.0 56.11299991607666
8 27269.0 19868.0 13985.0 167.79936814308167
16 40291.0 30500.0 22059.0 520.0317549705505
32 56845.0 44428.0 44428.0 0.0
64 78151.0 62518.0 62518.0 0.0


==> PGF/CP/NetCoarse/new_results/direct_mean_results_256_linear.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 20417.0 13085.0 9277.0 76.38972973823547
8 41807.0 27034.0 21058.0 290.63657808303833
16 81351.0 52473.0 43031.0 1019.0357186794281
32 153653.0 99914.0 99914.0 0.0
64 279362.0 179892.0 179892.0 0.0


==> PGF/CP/NetCoarse/new_results/direct_mean_results_512_grid.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 65300.0 45867.0 31173.0 274.24968791007996
8 110112.0 80237.0 80237.0 0.0
16 161426.0 122923.0 122923.0 0.0
32 233207.0 183465.0 183465.0 0.0
64 327511.0 262007.0 262007.0 0.0



==> PGF/CP/NetCoarse/new_results/direct_mean_results_512_linear.dat <==
num_partitions mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 81463.0 51969.0 38874.0 705.4339070320129
8 169875.2 109328.2 92316.0 0.0
16 338088.0 217640.0 217640.0 0.0
32 659806.0 424679.0 424679.0 0.0
64 1243558.0 801674.0 801674.0 0.0


==> PGF/CP/NetCoarse/new_results/mean_results_128_grid.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 4110.0 2873.0 2009.0 12.58074688911438
8 2 6742.0 4952.0 3864.0 19.745080947875977
16 2 9641.0 7361.0 6031.0 36.22826099395752
32 2 13768.0 10736.0 10039.0 42.769163846969604
64 2 18191.0 14366.0 14509.0 59.89143681526184
8 4 6862.0 5006.0 3646.0 17.098002195358276
16 4 9783.0 7445.0 5547.0 23.099756956100464
32 4 13700.0 10613.0 9185.0 34.161081075668335
64 4 18104.0 14354.0 12445.0 37.385993003845215
16 8 9813.0 7407.0 5824.0 28.776417016983032
32 8 13930.0 10708.0 8791.0 32.31210684776306
64 8 18179.0 14443.0 12161.0 54.698606967926025


==> PGF/CP/NetCoarse/new_results/mean_results_128_linear.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 5002.0 3270.0 2165.0 12.213182926177979
8 2 10212.0 6493.0 4497.0 19.782938957214355
16 2 19491.0 12562.0 9113.0 30.771748065948486
32 2 35088.0 22425.0 18467.0 44.203531980514526
64 2 57849.0 37007.0 35544.0 65.72315812110901
8 4 10160.0 6719.0 5096.0 18.295224905014038
16 4 19177.0 12376.0 9382.0 25.177537202835083
32 4 35293.0 22805.0 19806.0 36.7253680229187
64 4 57793.0 37161.0 36845.0 39.87927508354187
16 8 19915.0 12471.0 10363.0 37.09080171585083
32 8 34889.0 22450.0 19070.0 35.825356245040894
64 8 57822.0 37627.0 37767.0 59.02087903022766


==> PGF/CP/NetCoarse/new_results/mean_results_256_grid.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 16415.0 11571.0 8220.0 68.33704590797424
8 2 27365.0 19933.0 15355.0 110.81555414199829
16 2 39306.0 30057.0 24276.0 183.9289128780365
32 2 56613.0 44269.0 39376.0 266.2966935634613
64 2 78171.0 62235.0 57169.0 371.2356050014496
8 4 27753.0 20169.0 14823.0 98.31369376182556
16 4 40029.0 30310.0 22904.0 135.4749960899353
32 4 56311.0 44097.0 37848.0 216.00074005126953
64 4 78591.0 62533.0 51798.0 223.71740078926086
16 8 39712.0 30223.0 24481.0 168.82246804237366
32 8 56058.0 43922.0 36521.0 185.58614087104797
64 8 77425.0 61352.0 51245.0 307.9498670101166


==> PGF/CP/NetCoarse/new_results/mean_results_256_linear.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 20393.0 13038.0 8914.0 69.54746389389038
8 2 42263.0 26860.0 18504.0 119.98765707015991
16 2 82605.0 52749.0 37862.0 184.9178822040558
32 2 155302.0 99215.0 75194.0 280.47644805908203
64 2 279806.0 180725.0 149390.0 416.9956178665161
8 4 42142.0 27185.0 20875.0 124.31846690177917
16 4 82384.0 53063.0 40078.0 161.90946888923645
32 4 155640.0 100125.0 83934.0 248.56904411315918
64 4 278500.0 180280.0 156582.0 262.1345520019531
16 8 82276.0 53427.0 46024.0 332.3185930252075
32 8 156925.0 100994.0 81676.0 257.36408495903015
64 8 279965.0 180416.0 161176.0 455.4143102169037


==> PGF/CP/NetCoarse/new_results/mean_results_512_grid.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 65787.0 46087.0 33403.0 646.5937449932098
8 2 110447.0 79995.0 61969.0 1729.0532829761505
16 2 161001.0 123145.0 99274.0 2801.443331718445
32 2 232754.0 182542.0 157005.0 3480.155408859253
64 2 327343.0 262265.0 227547.0 4641.842576980591
8 4 110625.0 80180.0 60983.0 953.815319776535
16 4 161557.0 123306.0 92935.0 1300.4844748973846
32 4 233521.0 183676.0 154893.0 2866.8472666740417
64 4 326892.0 261220.0 214848.0 3107.6455268859863
16 8 162016.0 124060.0 100447.0 1848.0139379501343
32 8 233203.0 183266.0 152739.0 2115.1781239509583
64 8 328386.0 263221.0 217456.0 3365.8608813285828


==> PGF/CP/NetCoarse/new_results/mean_results_512_linear.dat <==
num_partitions coarsening_factor mean_cost_init_ng mean_cost_init mean_cost_final mean_time_taken
4 2 81976.0 52222.0 36278.0 642.4647619724274
8 2 169264.0 108908.0 76610.0 1608.0321991443634
16 2 338900.0 218516.0 154616.0 2529.1783390045166
32 2 656802.0 422867.0 309399.0 3703.0943439006805
64 2 1239175.0 798788.0 610390.0 5036.859898090363
8 4 170433.0 109300.0 86268.0 1762.491189956665
16 4 340639.0 217642.0 166573.0 1998.205142736435
32 4 659085.0 424128.0 344897.0 3767.300770998001
64 4 1237900.0 799074.0 656937.0 4000.4297590255737
16 8 339447.0 218000.0 188008.0 6423.667198896408
32 8 656269.0 422613.0 341637.0 3728.3316390514374
64 8 1242956.0 799696.0 690908.0 7655.3265771865845


==> PGF/CP/Random/Random_CP_2-12.dat <==
num_qubits fraction r_cost_mean r_cost_lower r_cost_upper time_r_mean time_r_lower time_r_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.600000 -0.294427 1.494427 0.022022 0.017856 0.026189 0.048718 -0.025153 0.122589
24 0.1 3.600000 2.705573 4.494427 0.080664 0.074642 0.086685 0.148416 0.118103 0.178728
32 0.1 11.400000 8.190639 14.609361 0.215689 0.170292 0.261087 0.274010 0.226240 0.321779
40 0.1 27.800000 22.442762 33.157238 0.452331 0.423155 0.481508 0.394576 0.352018 0.437134
48 0.1 53.600000 49.562674 57.637326 0.869528 0.805057 0.934000 0.511393 0.485466 0.537320
56 0.1 80.200000 69.822139 90.577861 1.459282 1.258959 1.659605 0.562444 0.522707 0.602182
64 0.1 115.600000 104.428608 126.771392 2.393539 2.181965 2.605112 0.600804 0.578178 0.623430
72 0.1 146.200000 135.122997 157.277003 3.712611 3.463018 3.962203 0.632924 0.617746 0.648103
80 0.1 195.600000 189.291276 201.908724 5.303829 5.081581 5.526077 0.652096 0.644243 0.659948
88 0.1 256.600000 239.213223 273.986777 7.559819 7.029729 8.089910 0.680140 0.651980 0.708299
96 0.1 335.600000 313.764249 357.435751 9.912087 9.449577 10.374597 0.772713 0.748824 0.796602
16 0.2 2.800000 1.496160 4.103840 0.041683 0.037067 0.046300 0.126970 0.073762 0.180177
24 0.2 15.600000 10.825065 20.374935 0.169386 0.157302 0.181469 0.284726 0.225123 0.344329
32 0.2 36.400000 30.895456 41.904544 0.409460 0.381859 0.437061 0.383437 0.344358 0.422517
40 0.2 80.200000 73.150177 87.249823 0.879752 0.801840 0.957664 0.533254 0.506965 0.559542
48 0.2 149.600000 138.495947 160.704053 1.792223 1.369971 2.214476 0.675784 0.652731 0.698837
56 0.2 231.600000 221.314087 241.885913 3.067142 2.548558 3.585725 0.757307 0.712042 0.802571
64 0.2 321.800000 306.529113 337.070887 4.951767 4.568633 5.334901 0.817783 0.806288 0.829278
72 0.2 343.400000 335.226873 351.573127 7.326132 6.640106 8.012157 0.697996 0.683361 0.712632
80 0.2 475.600000 451.677208 499.522792 10.739779 10.119789 11.359770 0.755860 0.733926 0.777795
88 0.2 540.000000 521.944530 558.055470 15.748664 15.009306 16.488022 0.716056 0.711244 0.720869
96 0.2 679.800000 659.179622 700.420378 20.313821 19.517068 21.110575 0.756736 0.748417 0.765055
16 0.3 5.400000 4.505573 6.294427 0.047675 0.044289 0.051062 0.163345 0.135762 0.190928
24 0.3 23.400000 21.097827 25.702173 0.203187 0.190850 0.215524 0.291731 0.266313 0.317150
32 0.3 62.000000 57.152320 66.847680 0.520208 0.485534 0.554883 0.421555 0.407284 0.435826
40 0.3 128.200000 121.114804 135.285196 1.188208 1.127247 1.249169 0.548138 0.515086 0.581190
48 0.3 194.400000 187.133639 201.666361 2.355406 2.214437 2.496375 0.574447 0.562257 0.586636
56 0.3 293.400000 281.038770 305.761230 3.798036 3.597637 3.998435 0.627617 0.613370 0.641864
64 0.3 398.000000 381.147700 414.852300 5.845627 5.662239 6.029016 0.684336 0.655083 0.713589
72 0.3 646.000000 632.270470 659.729530 9.620582 9.435203 9.805961 0.864772 0.854268 0.875275
80 0.3 726.600000 702.027658 751.172342 14.592862 14.141239 15.044486 0.768143 0.751496 0.784789
88 0.3 867.400000 839.287725 895.512275 20.014965 19.331042 20.698888 0.767417 0.759037 0.775796
96 0.3 989.600000 965.017486 1014.182514 28.008853 26.899024 29.118682 0.740005 0.727485 0.752525
16 0.4 10.000000 9.292893 10.707107 0.059353 0.057707 0.060999 0.209093 0.190408 0.227779
24 0.4 37.800000 36.963340 38.636660 0.235298 0.230790 0.239806 0.358663 0.351120 0.366205
32 0.4 103.200000 97.936921 108.463079 0.608142 0.584593 0.631690 0.528084 0.490273 0.565894
40 0.4 199.400000 191.797369 207.002631 1.441951 1.430410 1.453492 0.633057 0.609182 0.656933
48 0.4 281.000000 273.094306 288.905694 2.682091 2.629613 2.734569 0.636305 0.619592 0.653018
56 0.4 506.600000 491.082268 522.117732 5.215854 4.409709 6.022000 0.826411 0.797998 0.854824
64 0.4 675.200000 650.670426 699.729574 7.713659 7.454890 7.972429 0.826956 0.808510 0.845401
72 0.4 733.400000 721.222151 745.577849 12.142147 11.656766 12.627527 0.717225 0.703389 0.731061
80 0.4 851.000000 833.223611 868.776389 18.644166 17.762484 19.525848 0.675754 0.660789 0.690720
88 0.4 1159.600000 1125.779888 1193.420112 26.085683 25.338458 26.832907 0.754460 0.747959 0.760960
96 0.4 1388.000000 1352.907266 1423.092734 37.654241 36.806519 38.501962 0.759489 0.746113 0.772864
16 0.5 10.800000 9.496160 12.103840 0.064612 0.061523 0.067701 0.178401 0.163664 0.193137
24 0.5 47.800000 44.379474 51.220526 0.271558 0.262954 0.280162 0.343289 0.329808 0.356770
32 0.5 121.200000 113.940523 128.459477 0.806352 0.568672 1.044032 0.489251 0.467311 0.511190
40 0.5 185.600000 182.469505 188.730495 1.633152 1.585144 1.681159 0.468966 0.459715 0.478218
48 0.5 326.800000 315.722997 337.877003 3.131466 2.975388 3.287544 0.581633 0.569999 0.593267
56 0.5 494.200000 480.963686 507.436314 5.344820 5.185938 5.503701 0.640781 0.620132 0.661429
64 0.5 678.800000 666.402420 691.197580 8.598671 8.426200 8.771143 0.681009 0.670978 0.691039
72 0.5 928.800000 914.492659 943.107341 14.455327 14.132603 14.778051 0.725513 0.717380 0.733646
80 0.5 1028.600000 1016.401639 1040.798361 22.009146 21.511962 22.506330 0.651242 0.639373 0.663110
88 0.5 1423.600000 1410.958798 1436.241202 31.783510 31.103425 32.463595 0.740568 0.732335 0.748802
96 0.5 1753.400000 1729.771627 1777.028373 46.141629 45.592792 46.690465 0.769897 0.762523 0.777272
16 0.6 12.600000 11.705573 13.494427 0.069491 0.066150 0.072832 0.181382 0.164717 0.198047
24 0.6 49.000000 46.450490 51.549510 0.312001 0.289344 0.334658 0.298002 0.279454 0.316551
32 0.6 104.800000 102.876462 106.723538 0.809182 0.775287 0.843077 0.349615 0.343061 0.356169
40 0.6 243.000000 235.157806 250.842194 1.914001 1.868535 1.959468 0.512545 0.493133 0.531957
48 0.6 395.400000 382.197727 408.602273 3.823940 3.448084 4.199796 0.578963 0.558534 0.599393
56 0.6 579.200000 567.317239 591.082761 6.351207 5.885456 6.816958 0.623322 0.611371 0.635274
64 0.6 826.000000 810.157020 841.842980 11.464174 11.004950 11.923398 0.681292 0.665103 0.697480
72 0.6 1045.400000 1016.741668 1074.058332 17.419739 17.108728 17.730750 0.682390 0.664295 0.700486
80 0.6 1274.800000 1267.203948 1282.396052 27.309675 26.268330 28.351021 0.672541 0.666907 0.678175
88 0.6 1611.000000 1587.729847 1634.270153 39.871765 38.891028 40.852501 0.700346 0.685978 0.714714
96 0.6 1920.000000 1901.724333 1938.275667 58.245345 57.261216 59.229474 0.701167 0.691947 0.710387
16 0.7 13.400000 12.058359 14.741641 0.083106 0.073524 0.092688 0.159354 0.129957 0.188750
24 0.7 56.800000 55.496160 58.103840 0.356957 0.344903 0.369012 0.288165 0.280806 0.295524
32 0.7 138.400000 127.050991 149.749009 0.942620 0.913781 0.971459 0.394441 0.363828 0.425053
40 0.7 231.000000 229.267949 232.732051 2.160864 2.066139 2.255589 0.421175 0.413608 0.428741
48 0.7 431.200000 413.758670 448.641330 4.388908 4.257703 4.520113 0.546427 0.524660 0.568193
56 0.7 671.400000 652.952778 689.847222 7.477454 7.313282 7.641626 0.620177 0.600801 0.639554
64 0.7 814.000000 804.592556 823.407444 12.453615 12.250339 12.656891 0.578776 0.573318 0.584234
72 0.7 1120.600000 1096.918784 1144.281216 20.492384 19.961564 21.023205 0.624905 0.610562 0.639248
80 0.7 1319.000000 1303.966704 1334.033296 33.037739 32.088071 33.987407 0.594240 0.584676 0.603804
88 0.7 1955.600000 1941.482635 1969.717365 48.037863 47.180847 48.894879 0.726657 0.717234 0.736079
96 0.7 2157.800000 2131.969785 2183.630215 71.423203 69.716704 73.129702 0.672866 0.663552 0.682180
16 0.8 15.000000 12.450490 17.549510 0.098523 0.089767 0.107279 0.149219 0.123606 0.174832
24 0.8 50.400000 47.890020 52.909980 0.416073 0.388634 0.443512 0.229296 0.219197 0.239394
32 0.8 126.200000 121.230091 131.169909 1.151186 1.083732 1.218640 0.314885 0.299288 0.330482
40 0.8 241.800000 233.128207 250.471793 2.843073 2.779544 2.906602 0.383704 0.369968 0.397440
48 0.8 389.200000 378.631178 399.768822 5.659950 4.974666 6.345234 0.425051 0.414983 0.435119
56 0.8 560.400000 550.976625 569.823375 9.233237 9.042783 9.423690 0.448720 0.438969 0.458471
64 0.8 888.800000 879.171916 898.428084 16.350875 15.712828 16.988922 0.544309 0.536681 0.551937
72 0.8 1127.800000 1080.585595 1175.014405 25.593718 24.507293 26.680143 0.548294 0.522283 0.574305
80 0.8 1408.000000 1355.966357 1460.033643 42.223693 40.380440 44.066946 0.551927 0.530805 0.573048
88 0.8 1730.400000 1698.395313 1762.404687 62.804558 61.666791 63.942325 0.558958 0.552012 0.565903
96 0.8 2159.200000 2130.473705 2187.926295 91.696909 90.489858 92.903960 0.591541 0.582960 0.600123
16 0.9 12.600000 11.459825 13.740175 0.112376 0.103437 0.121314 0.112190 0.098948 0.125431
24 0.9 44.000000 39.050253 48.949747 0.560653 0.507788 0.613519 0.173039 0.148838 0.197240
32 0.9 102.200000 96.438056 107.961944 1.570878 1.481561 1.660195 0.226028 0.212893 0.239164
40 0.9 206.200000 195.654859 216.745141 3.585473 3.400992 3.769953 0.290955 0.272199 0.309710
48 0.9 313.400000 303.236339 323.563661 7.659011 7.248705 8.069317 0.305659 0.293549 0.317769
56 0.9 485.200000 464.909608 505.490392 12.866733 12.129722 13.603744 0.347565 0.333045 0.362085
64 0.9 677.800000 663.457755 692.142245 21.819457 20.916544 22.722370 0.369984 0.361854 0.378113
72 0.9 945.800000 913.781255 977.818745 33.150476 31.957894 34.343057 0.407712 0.392574 0.422850
80 0.9 1165.600000 1153.504546 1177.695454 54.164382 52.598554 55.730211 0.406108 0.401522 0.410693
88 0.9 1517.400000 1501.081299 1533.718701 79.977866 79.189334 80.766398 0.438888 0.433834 0.443943
96 0.9 1846.000000 1810.793467 1881.206533 117.000904 114.870074 119.131733 0.447387 0.438784 0.455989


==> PGF/CP/Random/Random_CP_2-12_tket.dat <==
num_qubits fraction PE_cost_mean PE_cost_lower PE_cost_upper time_PE_mean time_PE_lower time_PE_upper ebit_fraction_mean ebit_fraction_lower ebit_fraction_upper
16 0.1 0.600000 0.052277 1.147723 0.015549 -0.003254 0.034352 0.047436 0.004054 0.090818
24 0.1 3.600000 2.258359 4.941641 0.018310 0.015697 0.020922 0.166291 0.122107 0.210474
32 0.1 16.400000 15.259825 17.540175 0.048295 0.043142 0.053447 0.370216 0.321029 0.419402
40 0.1 26.600000 22.752923 30.447077 0.087534 0.077514 0.097554 0.419778 0.390339 0.449217
48 0.1 66.800000 54.123250 79.476750 0.201885 0.152939 0.250830 0.620330 0.561366 0.679294
56 0.1 107.000000 97.917049 116.082951 0.360265 0.322207 0.398324 0.711846 0.676493 0.747200
64 0.1 150.000000 132.897369 167.102631 0.541170 0.467482 0.614857 0.801825 0.759674 0.843975
72 0.1 189.000000 174.664729 203.335271 0.669108 0.605596 0.732620 0.804082 0.776462 0.831702
80 0.1 238.400000 219.365820 257.434180 1.105811 1.014628 1.196994 0.798061 0.766227 0.829895
88 0.1 298.400000 292.292627 304.507373 1.440700 1.326209 1.555191 0.819543 0.810408 0.828677
96 0.1 408.200000 388.446519 427.953481 1.989156 1.793888 2.184424 0.931992 0.912335 0.951649
16 0.2 3.600000 2.705573 4.494427 0.013619 0.010835 0.016403 0.163700 0.144607 0.182792
24 0.2 18.200000 15.166850 21.233150 0.052011 0.048998 0.055024 0.351290 0.306708 0.395871
32 0.2 52.800000 48.088312 57.511688 0.163719 0.132637 0.194801 0.547262 0.514911 0.579612
40 0.2 101.200000 91.016680 111.383320 0.272568 0.248850 0.296285 0.731941 0.691686 0.772195
48 0.2 132.200000 129.611564 134.788436 0.547620 0.460159 0.635081 0.598494 0.577811 0.619176
56 0.2 240.800000 229.044150 252.555850 1.027911 0.948827 1.106994 0.786676 0.764245 0.809107
64 0.2 313.600000 301.381162 325.818838 1.565392 1.452122 1.678662 0.791336 0.770334 0.812338
72 0.2 420.400000 400.720061 440.079939 2.246287 2.015742 2.476832 0.839188 0.818033 0.860342
80 0.2 604.800000 583.394393 626.205607 4.364148 3.382251 5.346044 0.977304 0.965820 0.988787
88 0.2 704.200000 683.983670 724.416330 5.709601 4.966266 6.452937 0.934657 0.917819 0.951495
96 0.2 835.600000 794.003125 877.196875 7.066215 5.860513 8.271917 0.919007 0.884208 0.953806
16 0.3 6.400000 4.450641 8.349359 0.021239 0.016036 0.026443 0.191765 0.160770 0.222760
24 0.3 36.400000 31.223128 41.576872 0.096611 0.080826 0.112396 0.424719 0.379955 0.469484
32 0.3 83.000000 75.351471 90.648529 0.275605 0.255883 0.295327 0.574946 0.543753 0.606139
40 0.3 147.800000 142.880650 152.719350 0.506336 0.447983 0.564690 0.638644 0.621387 0.655900
48 0.3 227.200000 215.005739 239.394261 0.973247 0.896748 1.049746 0.686169 0.662715 0.709624
56 0.3 405.000000 387.167445 422.832555 2.413535 1.706979 3.120091 0.880760 0.860898 0.900621
64 0.3 553.800000 543.090191 564.509809 3.325825 2.947636 3.704013 0.927687 0.905545 0.949830
72 0.3 692.800000 667.448471 718.151529 5.101639 4.607694 5.595583 0.898970 0.870614 0.927326
80 0.3 917.600000 896.474186 938.725814 8.547592 8.313088 8.782096 0.967038 0.951351 0.982724
88 0.3 1106.600000 1068.464715 1144.735285 10.014536 8.601968 11.427104 0.961068 0.940680 0.981457
96 0.3 1194.800000 1164.580801 1225.019199 13.104269 12.795196 13.413343 0.880896 0.864205 0.897587
16 0.4 10.800000 9.496160 12.103840 0.034764 0.029146 0.040382 0.228312 0.209666 0.246957
24 0.4 42.600000 39.238453 45.961547 0.139331 0.117913 0.160748 0.379699 0.353614 0.405785
32 0.4 83.600000 80.238453 86.961547 0.367870 0.296533 0.439207 0.430157 0.414189 0.446125
40 0.4 211.800000 204.609729 218.990271 0.898656 0.836578 0.960734 0.680976 0.650330 0.711623
48 0.4 311.200000 301.702632 320.697368 1.838839 1.693222 1.984456 0.697135 0.677652 0.716618
56 0.4 514.400000 495.104923 533.695077 3.421599 3.135713 3.707485 0.834445 0.806717 0.862172
64 0.4 607.800000 588.953250 626.646750 5.117387 4.574329 5.660444 0.751911 0.741744 0.762079
72 0.4 890.000000 870.673852 909.326148 7.660366 7.334288 7.986443 0.874969 0.858840 0.891097
80 0.4 1072.800000 1055.647741 1089.952259 13.077953 11.658153 14.497753 0.850532 0.835962 0.865102
88 0.4 1331.600000 1308.398707 1354.801293 18.198053 16.433454 19.962653 0.876440 0.864270 0.888610
96 0.4 1596.600000 1560.071929 1633.128071 24.223570 23.193810 25.253331 0.883313 0.874718 0.891909
16 0.5 11.600000 11.052277 12.147723 0.039784 0.033682 0.045886 0.193186 0.177960 0.208412
24 0.5 50.600000 47.313665 53.886335 0.182768 0.147574 0.217962 0.375112 0.353465 0.396759
32 0.5 135.800000 128.437935 143.162065 0.544431 0.486990 0.601872 0.564501 0.540697 0.588305
40 0.5 243.800000 236.966260 250.633740 1.761390 1.018377 2.504403 0.627723 0.608506 0.646940
48 0.5 409.400000 395.677755 423.122245 3.035118 2.694356 3.375880 0.712372 0.696347 0.728397
56 0.5 713.200000 701.550966 724.849034 5.385442 5.224721 5.546163 0.917084 0.895077 0.939091
64 0.5 766.200000 752.572821 779.827179 9.066724 7.756370 10.377079 0.764734 0.751217 0.778252
72 0.5 1012.000000 990.727953 1033.272047 14.533004 12.943535 16.122473 0.797115 0.792562 0.801668
80 0.5 1185.200000 1158.076210 1212.323790 21.618488 20.281396 22.955579 0.748296 0.728405 0.768188
88 0.5 1535.600000 1527.899351 1543.300649 32.597100 31.099358 34.094843 0.806586 0.792158 0.821014
96 0.5 1914.800000 1903.001695 1926.598305 42.985702 40.163822 45.807583 0.845259 0.837602 0.852917
16 0.6 12.600000 10.526356 14.673644 0.051416 0.041121 0.061710 0.165294 0.135505 0.195082
24 0.6 56.000000 51.256584 60.743416 0.235236 0.202646 0.267826 0.336451 0.302591 0.370311
32 0.6 146.400000 141.894448 150.905552 0.783512 0.740287 0.826738 0.498095 0.478672 0.517519
40 0.6 211.600000 205.916691 217.283309 1.534508 1.466292 1.602724 0.453077 0.445775 0.460379
48 0.6 385.400000 371.496763 399.303237 3.807143 3.320379 4.293906 0.571019 0.549532 0.592506
56 0.6 541.000000 533.094306 548.905694 6.519072 5.759570 7.278573 0.576605 0.568519 0.584692
64 0.6 805.600000 789.810763 821.389237 12.438282 11.009995 13.866569 0.666656 0.650049 0.683263
72 0.6 1003.200000 986.565698 1019.834302 18.538768 16.421299 20.656237 0.656105 0.647110 0.665100
80 0.6 1490.600000 1463.428324 1517.771676 31.838889 28.779023 34.898756 0.780737 0.767556 0.793918
88 0.6 1563.200000 1545.236147 1581.163853 45.518333 42.954560 48.082107 0.684619 0.677083 0.692155
96 0.6 2130.800000 2098.002134 2163.597866 68.856547 65.556600 72.156494 0.773957 0.758910 0.789003
16 0.7 13.000000 11.585786 14.414214 0.052159 0.044287 0.060030 0.153725 0.133705 0.173746
24 0.7 53.200000 50.611564 55.788436 0.277348 0.268300 0.286396 0.270611 0.258420 0.282803
32 0.7 131.000000 126.698837 135.301163 0.828433 0.802832 0.854034 0.380506 0.364954 0.396058
40 0.7 260.000000 253.180909 266.819091 2.068586 1.917942 2.219231 0.480175 0.463723 0.496628
48 0.7 397.400000 379.798864 415.001136 4.382674 4.203688 4.561661 0.503022 0.471587 0.534458
56 0.7 529.400000 506.328372 552.471628 8.260369 7.340566 9.180172 0.488686 0.464409 0.512964
64 0.7 736.800000 713.981148 759.618852 14.687681 12.279787 17.095576 0.516320 0.500973 0.531667
72 0.7 1109.600000 1085.939907 1133.260093 25.391820 22.889201 27.894439 0.616235 0.600826 0.631644
80 0.7 1267.400000 1249.615175 1285.184825 37.079829 34.719708 39.439950 0.571295 0.569065 0.573526
88 0.7 1582.400000 1557.817486 1606.982514 50.554364 48.806197 52.302531 0.587597 0.576142 0.599053
96 0.7 2094.600000 2071.988056 2117.211944 74.548170 68.551733 80.544608 0.653543 0.647306 0.659780
16 0.8 13.800000 12.496160 15.103840 0.077495 0.040373 0.114617 0.140692 0.123161 0.158223
24 0.8 45.400000 43.583410 47.216590 0.280682 0.261395 0.299969 0.202307 0.197132 0.207483
32 0.8 120.600000 115.423128 125.776872 0.900551 0.803713 0.997388 0.299228 0.288165 0.310292
40 0.8 238.000000 230.617588 245.382412 1.964778 1.865653 2.063903 0.377482 0.371464 0.383500
48 0.8 370.800000 359.455398 382.144602 4.827012 4.397712 5.256312 0.410402 0.396456 0.424349
56 0.8 494.800000 479.893626 509.706374 8.953721 8.676885 9.230558 0.399691 0.383337 0.416046
64 0.8 675.400000 659.914523 690.885477 14.699260 14.357935 15.040584 0.413916 0.402264 0.425567
72 0.8 890.400000 880.335210 900.464790 26.484021 25.210783 27.757260 0.434039 0.429943 0.438135
80 0.8 1149.000000 1117.655144 1180.344856 36.858934 35.685821 38.032048 0.452406 0.438540 0.466273
88 0.8 1459.400000 1446.998387 1471.801613 59.083352 55.567373 62.599332 0.474587 0.468935 0.480240
96 0.8 1904.600000 1877.035530 1932.164470 91.786329 78.509767 105.062891 0.522249 0.514194 0.530304
16 0.9 11.000000 9.129171 12.870829 0.071887 0.062784 0.080990 0.100245 0.081542 0.118948
24 0.9 38.800000 35.307150 42.292850 0.340889 0.319667 0.362110 0.151492 0.138935 0.164048
32 0.9 98.000000 90.221825 105.778175 1.353147 1.227864 1.478431 0.215325 0.196409 0.234241
40 0.9 179.800000 168.633085 190.966915 2.357756 2.045825 2.669688 0.254281 0.236518 0.272044
48 0.9 275.800000 267.541671 284.058329 4.351112 4.145056 4.557167 0.268515 0.259800 0.277229
56 0.9 331.400000 309.933747 352.866253 7.779834 7.423691 8.135977 0.237101 0.219954 0.254248
64 0.9 522.000000 481.177212 562.822788 14.351361 13.720847 14.981876 0.285603 0.262601 0.308605
72 0.9 674.400000 644.063553 704.736447 26.446055 24.134932 28.757178 0.291864 0.277677 0.306052
80 0.9 945.200000 922.108876 968.291124 44.334699 41.938358 46.731040 0.330012 0.321626 0.338398
88 0.9 1121.800000 1093.850045 1149.749955 74.434397 40.747168 108.121625 0.324536 0.315756 0.333316
96 0.9 1275.000000 1228.486561 1321.513439 82.317773 78.629102 86.006444 0.309683 0.297723 0.321642


==> PGF/QASM/merged_results_grid.dat <==
circuit_name	num_qubits	num_partitions	pe_cost	pe_time	esd_cost	esd_time	r_cost	r_time
QV100	100	6	0	0	0	0	7203.000	122.741
QV100	100	8	0	0	0	0	9470.000	170.050
QV32	32	6	0	0	0	0	719.6	6.992600154876709
QV32	32	8	0	0	0	0	996.2	9.67741961479187
adder28	28	6	59.0	0.4478560447692871	52.8	1.0831357479095458	12.2	5.991629409790039
adder28	28	8	55.4	0.4741202354431152	52.4	1.1116872310638428	16.2	7.942020559310913
adder64	64	6	26.2	1.122273063659668	24.6	6.363174104690552	17.8	36.41612620353699
adder64	64	8	58.8	1.1261861801147461	54.0	6.486672735214233	13.2	54.94883832931519
bv30	30	6	5.0	0.06404790878295899	5.0	0.11503920555114747	3.0	0.9539647102355957
bv30	30	8	5.8	0.05823483467102051	5.4	0.1501974105834961	4.4	1.4355364799499513
bv70	70	6	4.6	0.07433366775512695	4.6	0.13377704620361328	5.0	4.637663745880127
bv70	70	8	5.0	0.1420670509338379	5.8	0.24979982376098633	5.6	6.390420866012573
cat35	35	6	16.6	0.03716974258422852	18.8	0.06711797714233399	6.8	1.3451937198638917
cat35	35	8	17.6	0.03870062828063965	19.0	0.07103185653686524	9.8	1.9098947048187256
cat65	65	6	20.4	0.08715524673461914	18.0	0.1533456802368164	7.0	5.480801439285278
cat65	65	8	30.2	0.07940716743469238	30.8	0.18674616813659667	11.0	7.757790470123291
cc32	32	6	5.0	0.08766498565673828	5.0	0.14722280502319335	5.0	3.391128969192505
cc32	32	8	7.0	0.05961112976074219	7.0	0.13376827239990235	6.0	4.679023694992066
cc64	64	6	5.2	0.1852935791015625	5.0	0.3411539077758789	5.0	16.13063039779663
cc64	64	8	7.0	0.12460269927978515	7.0	0.31608967781066893	7.0	24.34614815711975
dnn33	33	6	90.0	1.0426080226898193	82.2	2.2965333461761475	20.4	5.413688850402832
dnn33	33	8	78.2	1.2303782463073731	82.6	2.9867884159088134	26.4	8.300187015533448
dnn51	51	6	73.2	1.7285896778106689	74.2	5.16161618232727	27.6	14.37039794921875
dnn51	51	8	108.8	2.1551465511322023	104.8	7.0798659324646	29.0	20.299654483795166
ghz40	40	6	13.4	0.04031777381896973	14.4	0.07251143455505371	7.0	1.760849618911743
ghz40	40	8	14.0	0.02864208221435547	13.2	0.05825052261352539	9.4	2.4629706859588625
ghz78	78	6	7.0	0.06906261444091796	7.0	0.14748473167419435	7.0	8.253113412857056
ghz78	78	8	35.6	0.11661601066589355	36.0	0.2619762897491455	11.0	11.509365320205688
ising34	34	6	19.8	0.05312371253967285	17.8	0.14984326362609862	7.0	0.31278743743896487
ising34	34	8	36.2	0.054652070999145506	34.8	0.16276144981384277	9.6	0.446531867980957
ising42	42	6	7.0	0.06039547920227051	7.0	0.21276273727416992	7.0	0.362369441986084
ising42	42	8	36.8	0.08105053901672363	37.6	0.23421025276184082	10.0	0.5409880638122558
ising66	66	6	8.0	0.13629889488220215	8.0	0.5563277721405029	7.0	0.5796419620513916
ising66	66	8	39.6	0.1551032543182373	36.0	0.6472151756286622	11.0	0.8638099670410156
ising98	98	6	24.0	0.32935752868652346	24.2	1.5099944114685058	7.0	0.915126371383667
ising98	98	8	47.6	0.5147583484649658	44.8	1.6418017864227294	11.0	1.3074373245239257
knn31	31	6	11.2	0.43041253089904785	12.2	0.8852437496185303	5.0	5.757008790969849
knn31	31	8	14.8	0.3631402015686035	15.4	0.8703885555267334	7.0	7.477464962005615
knn41	41	6	19.4	0.6500547409057618	23.0	1.5232561588287354	7.0	12.315450382232665
knn41	41	8	24.6	0.8943507194519043	18.4	2.4282568454742433	6.6	13.906577396392823
knn67	67	6	10.2	0.9707107067108154	11.6	4.990153217315674	5.0	34.89007415771484
knn67	67	8	22.8	1.9561460494995118	19.6	7.630536794662476	8.0	56.226136207580566
qft29	29	6	83.0	1.8265071868896485	83.0	6.85224404335022	70.0	11.378739356994629
qft29	29	8	91.8	1.9032111644744873	90.0	7.360566139221191	91.0	16.204409980773924
qft63	63	6	103.4	16.77137384414673	103.0	82.84934148788452	150.0	100.50295195579528
qft63	63	8	139.0	12.988823509216308	139.0	69.17064504623413	217.0	147.47376537322998
qugan39	39	6	63.0	0.8754449367523194	64.8	2.0735872268676756	23.4	8.031974029541015
qugan39	39	8	65.0	0.7954209804534912	64.2	2.114277458190918	40.2	10.632431411743164
qugan71	71	6	56.8	1.1106683731079101	55.0	9.313678646087647	32.2	26.748239755630493
qugan71	71	8	64.4	1.795739507675171	64.0	8.468819284439087	51.8	37.87299370765686
swaptest41	41	6	20.6	0.48386387825012206	17.6	1.4965451240539551	7.0	11.715839385986328
swaptest41	41	8	19.4	0.9741472244262696	17.2	1.909388542175293	6.8	16.0914128780365
swaptest83	83	6	5.0	0.8127249717712403	5.0	9.668253135681152	5.0	59.54033627510071
swaptest83	83	8	26.4	2.568936014175415	28.0	13.334004020690918	8.0	94.71950273513794
wstate36	36	6	16.0	0.05380282402038574	16.0	0.15620770454406738	8.0	1.5860091209411622
wstate36	36	8	26.8	0.16223468780517578	23.6	0.2070106029510498	11.8	2.2431429862976073
wstate76	76	6	31.2	0.23181986808776855	29.2	0.9153796672821045	10.8	7.946434497833252
wstate76	76	8	48.2	0.24371004104614258	45.0	0.9881468772888183	18.2	11.272783231735229


==> PGF/QASM/merged_results_linear.dat <==
circuit_name	num_qubits	num_partitions	pe_cost	pe_time	esd_cost	esd_time	r_cost	r_time
QV100	100	6	0	0	0	0	10984.8	133.34477696418762
QV100	100	8	0	0	0	0	16010.000	174.598
QV32	32	6	0	0	0	0	1248.0	12.590539646148681
QV32	32	8	0	0	0	0	1477.2	17.951524019241333
adder28	28	6	44.6	0.426390266418457	48.0	1.0760694980621337	14.8	10.864574241638184
adder28	28	8	55.8	0.45339031219482423	48.8	1.0662342071533204	17.0	15.221040344238281
adder64	64	6	34.0	1.1453094005584716	30.6	6.643855476379395	21.4	56.91470818519592
adder64	64	8	48.4	1.1755083084106446	44.0	6.679545450210571	20.6	84.8583263874054
bv30	30	6	5.0	0.06898264884948731	5.0	0.10285181999206543	3.0	1.8728915691375732
bv30	30	8	6.6	0.117610502243042	7.0	0.14755148887634278	4.8	2.5475608348846435
bv70	70	6	4.8	0.09510555267333984	5.0	0.172430419921875	5.0	9.258367395401
bv70	70	8	5.8	0.15089588165283202	5.8	0.2081925392150879	6.0	13.010530853271485
cat35	35	6	22.0	0.03961257934570313	20.0	0.06407270431518555	5.0	3.2165716171264647
cat35	35	8	31.2	0.03899335861206055	36.0	0.07643065452575684	6.0	4.531587696075439
cat65	65	6	34.2	0.09516444206237792	34.4	0.17481722831726074	5.0	12.557146978378295
cat65	65	8	46.2	0.08972206115722656	59.6	0.18861861228942872	7.0	17.96216673851013
cc32	32	6	5.0	0.08351483345031738	5.0	0.13165864944458008	5.0	7.418724060058594
cc32	32	8	7.0	0.05502500534057617	7.0	0.14421601295471193	6.0	9.823609352111816
cc64	64	6	5.0	0.21776375770568848	5.0	0.3480709075927734	5.0	34.1944703578949
cc64	64	8	7.0	0.23661575317382813	7.0	0.3318434715270996	7.0	48.256580638885495
dnn33	33	6	110.0	0.9868656158447265	99.4	2.2647294998168945	26.4	11.365757369995118
dnn33	33	8	115.4	1.1331361293792725	124.0	3.377203273773193	26.8	15.365955066680907
dnn51	51	6	102.2	1.4489152431488037	102.2	5.052017593383789	31.2	26.867007398605345
dnn51	51	8	121.2	2.03445782661438	122.6	7.67330846786499	32.8	35.81900172233581
ghz40	40	6	13.6	0.040767765045166014	15.0	0.07076454162597656	5.0	4.089470338821411
ghz40	40	8	12.0	0.028995466232299805	12.0	0.058244943618774414	6.0	5.754109287261963
ghz78	78	6	9.0	0.06958904266357421	9.0	0.13946294784545898	5.0	19.302638912200926
ghz78	78	8	34.6	0.1547306537628174	33.4	0.24226179122924804	7.0	28.145309162139892
ising34	34	6	21.2	0.055749034881591795	20.6	0.1479051113128662	5.0	0.43412322998046876
ising34	34	8	40.6	0.05478191375732422	40.2	0.1605518341064453	6.0	0.6123114585876465
ising42	42	6	9.0	0.05966892242431641	9.0	0.216582727432251	5.0	0.5487449645996094
ising42	42	8	41.2	0.07785835266113281	45.6	0.2427830696105957	6.0	0.7517039775848389
ising66	66	6	6.0	0.13544554710388185	6.0	0.5590143203735352	5.0	0.8668134689331055
ising66	66	8	46.0	0.17243943214416504	46.4	0.5932968616485595	7.0	1.2750811100006103
ising98	98	6	28.6	0.3199711799621582	25.0	1.5362723827362061	5.0	1.3412904739379883
ising98	98	8	51.4	0.32952003479003905	48.8	1.524510955810547	7.0	1.977628469467163
knn31	31	6	12.8	0.47219114303588866	11.6	0.9283106803894043	5.0	8.948477125167846
knn31	31	8	19.0	0.30883378982543946	16.6	0.7497769832611084	7.4	12.892550134658814
knn41	41	6	33.2	0.39173159599304197	23.0	1.5252204418182373	7.0	19.771635007858276
knn41	41	8	16.0	0.9718710899353027	25.0	2.2441688060760496	6.6	23.855141115188598
knn67	67	6	14.8	0.8432032108306885	17.0	6.337424230575562	5.0	56.37756681442261
knn67	67	8	19.8	1.7488837718963623	23.2	6.610300874710083	8.2	88.09366383552552
qft29	29	6	90.0	1.9800466060638429	90.0	6.956987571716309	70.0	17.99142518043518
qft29	29	8	93.0	1.7146710872650146	93.0	7.031903553009033	91.0	25.226800298690797
qft63	63	6	96.0	17.51584358215332	96.0	88.17577605247497	150.0	132.098450422287
qft63	63	8	186.8	13.735537576675416	186.0	72.39948501586915	217.0	194.30791482925414
qugan39	39	6	79.0	0.819730567932129	78.2	2.4100054264068604	23.0	14.248583841323853
qugan39	39	8	58.6	0.8097563266754151	57.0	2.245626974105835	40.0	17.243353033065794
qugan71	71	6	39.4	1.1217761993408204	39.0	9.615917015075684	34.0	48.185165357589725
qugan71	71	8	84.4	2.087785339355469	84.0	8.262512731552125	44.8	66.8085223197937
swaptest41	41	6	29.0	0.5026544570922852	23.0	1.4327516555786133	7.0	19.014777517318727
swaptest41	41	8	16.0	1.0419934749603272	13.6	1.969061803817749	6.8	22.961065340042115
swaptest83	83	6	5.0	0.8511085987091065	5.0	9.602023935317993	5.0	86.95234041213989
swaptest83	83	8	22.8	2.201212453842163	18.4	12.083254671096801	8.0	136.2230197906494
wstate36	36	6	12.0	0.05604352951049805	12.0	0.15366706848144532	7.2	3.6432268142700197
wstate36	36	8	30.4	0.07243657112121582	29.4	0.20446333885192872	10.2	5.134272289276123
wstate76	76	6	32.4	0.23173298835754394	30.2	0.9064919948577881	8.0	18.57373332977295
wstate76	76	8	32.4	0.25309157371520996	33.8	0.9321967124938965	12.2	26.24423122406006


==> sample2.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle, minimum size=1.5mm, inner sep = 0pt]
\tikzstyle{new style 1}=[fill={rgb,255: red,39; green,39; blue,39}, draw=black, shape=circle, minimum size=3mm, inner sep = 0pt]
\tikzstyle{new style 2}=[fill={rgb,255: red,123; green,123; blue,123}, draw=black, shape=circle, minimum size=3mm, inner sep = 0pt]

\tikzstyle{new style 3}=[fill=white, draw=black, shape=circle, minimum size=0.5mm, inner sep = 0pt]
\tikzstyle{new style 4}=[fill={rgb,255: red,39; green,39; blue,39}, draw=black, shape=circle, minimum size=2mm, inner sep = 0pt]
\tikzstyle{new style 5}=[fill={rgb,255: red,123; green,123; blue,123}, draw=black, shape=circle, minimum size=2mm, inner sep = 0pt]

% Edge styles

